An Augmented Lagrangian Method for Training Recurrent Neural Networks

Recurrent Neural Networks (RNNs) are widely used to model sequential data in a wide range of areas, such as natural language processing, speech recognition, machine translation, and time series analysis. In this paper, we model the training process of RNNs with the ReLU activation function as a constrained optimization problem with a smooth nonconvex objective function and piecewise smooth nonconvex constraints. We prove that any feasible point of the optimization problem satisfies the no nonzero abnormal multiplier constraint qualification (NNAMCQ), and any local minimizer is a Karush-Kuhn-Tucker (KKT) point of the problem. Moreover, we propose an augmented Lagrangian method (ALM) and design an efficient block coordinate descent (BCD) method to solve the subproblems of the ALM. The update of each block of the BCD method has a closed-form solution. The stop criterion for the inner loop is easy to check and can be stopped in finite steps. Moreover, we show that the BCD method can generate a directional stationary point of the subproblem. Furthermore, we establish the global convergence of the ALM to a KKT point of the constrained optimization problem. Compared with the state-of-the-art algorithms, numerical results demonstrate the efficiency and effectiveness of the ALM for training RNNs.

==> data.dat <==
d2_dof  d2_l2_err  d3_dof d3_l2_err 
5       8.312e-02  7      8.472e-02 
17      2.547e-02  31     3.044e-02 
49      7.407e-03  111    1.022e-02 
129     2.102e-03  351    3.303e-03 
321     5.874e-04  1023   1.039e-03 
769     1.623e-04  2815   3.196e-04 
1793    4.442e-05  7423   9.658e-05 
4097    1.207e-05  18943  2.873e-05 
9217    3.261e-06  47103  8.437e-06 










